Evaluation and Deployment of LiDAR-based Place Recognition in Dense Forests

Many LiDAR place recognition systems have been developed and tested specifically for urban driving scenarios. Their performance in natural environments such as forests and woodlands have been studied less closely. In this paper, we analyzed the capabilities of four different LiDAR place recognition systems, both handcrafted and learning-based methods, using LiDAR data collected with a handheld device and legged robot within dense forest environments. In particular, we focused on evaluating localization where there is significant translational and orientation difference between corresponding LiDAR scan pairs. This is particularly important for forest survey systems where the sensor or robot does not follow a defined road or path. Extending our analysis we then incorporated the best performing approach, Logg3dNet, into a full 6-DoF pose estimation system -- introducing several verification layers for precise registration. We demonstrated the performance of our methods in three operational modes: online SLAM, offline multi-mission SLAM map merging, and relocalization into a prior map. We evaluated these modes using data captured in forests from three different countries, achieving 80% of correct loop closures candidates with baseline distances up to 5m, and 60% up to 10m. Video at: https://youtu.be/86l-oxjwmjY

==> video_description.txt <==
Video shows a demonstration of our approach in the online slam mode and relocalization mode. The file is an mp4 and can be opened in most video players. Author info: Haedam Oh, haedam@robots.ox.ac.uk 


==> video_summary.txt <==
Video shows a demonstration of our approach in the online slam mode and relocalization mode. The experiments were conducted in real world forests and showcase the robustness of our approach in dense forest environments.

